A Localized Hybrid Finite Element--Random Feature Method for Elliptic Interface Problems on Unfitted Meshes

We develop a localized hybrid finite element--random feature method (FEM--RFM) for elliptic interface problems on unfitted background meshes. The central idea is to use the random feature method (RFM) only in the narrow band formed by interface-cut cells of a uniform Cartesian background mesh,while retaining standard $Q_p$ finite elements on the remaining uncut cells. Within the band, local RFM representations are used on the two physical sides of the interface. The prescribed jumps in the solution and normal flux are incorporated through residual equations involving the two RFM representations on the physical interface $\Gamma$, while the finite element method (FEM) and RFM components are coupled across a separate grid-aligned artificial interface $\Gamma_c$ through trace and variational normal-flux residuals. A Schur reduction eliminates the interior finite element unknowns through sparse solves while retaining their Galerkin equations as equality constraints. The remaining band and interface residuals are minimized in a reduced least-squares problem involving only the coupling nodal values and random-feature coefficients. The method is assessed numerically on a range of two- and three-dimensional interface problems involving high coefficient contrasts, nonsmooth and multiple interfaces, and irregular outer boundaries, together with an application-oriented thermal-homogenization problem for a periodic bicontinuous composite.

==> suggested_reviewers_5.txt <==
Jingrun Chen
School of Mathematical Sciences and Suzhou Institute for Advanced Research
University of Science and Technology of China
Hefei 230026, Anhui / Suzhou 215123, Jiangsu, China
Email: jingrunchen@ustc.edu.cn

Fei Wang
School of Mathematics and Statistics
Xi'an Jiaotong University
Xi'an 710049, Shaanxi, China
Email: feiwang.xjtu@xjtu.edu.cn

Suchuan Dong
Department of Mathematics
Purdue University
West Lafayette, IN 47907-2067, USA
Email: sdong@purdue.edu

Francesco Calabrò
Department of Mathematics and Applications “Renato Caccioppoli”
University of Naples Federico II
Naples 80126, Italy
Email: francesco.calabro@unina.it

Zhiping Mao
School of Mathematical Sciences
Eastern Institute of Technology, Ningbo
Ningbo 315200, Zhejiang, China
Email: zmao@eitech.edu.cn

